Communication Lower Bounds for Matricized Tensor Times Khatri-Rao Product

The matricized-tensor times Khatri-Rao product computation is the typical bottleneck in algorithms for computing a CP decomposition of a tensor. In order to develop high performance sequential and parallel algorithms, we establish communication lower bounds that identify how much data movement is required for this computation in the case of dense tensors. We also present sequential and parallel algorithms that attain the lower bounds and are therefore communication optimal. In particular, we show that the structure of the computation allows for less communication than the straightforward approach of casting the computation as a matrix multiplication operation.

==> modeled.dat <==
P	MM	Alg3	Alg4
1	0	0	0
2	1073741824	1073741824	1073741824
4	1610612736	1342177280	1342177280
8	1879048192	1207959552	1207959552
16	2013265920	1140850688	1140850688
32	2080374784	973078528	973078528
64	2113929216	754974720	754974720
128	2130706432	645922816	645922816
256	2139095040	524288000	524288000
512	2143289344	396361728	396361728
1024	2145386496	332398592	332398592
2048	2146435072	266862592	266862592
4096	2146959360	200540160	200540160
8192	2147221504	167378944	167378944
16384	2147352576	134021120	134021120
32768	2147418112	100564992	100564992
65536	2147450880	83836928	83836928
131072	1610596352	67084288	67084288
262144	1073733632	50319360	50319360
524288	805302272	41936896	41936896
1048576	536868864	33551360	33551360
2097152	335543296	25164288	25164288
4194304	234880512	20970752	20970752
8388608	150994688	16776832	16776832
16777216	92274560	12582720	12582720
33554432	62914496	10485664	10485664
67108864	39845856	8388560	8388560
134217728	24117232	6291432	5767120
268435456	16252920	5242868	4980712
536870912	10223612	4194298	2752500
1073741824	6160382	3145725	1638394

